DRAUN: An Algorithm-Agnostic Data Reconstruction Attack on Federated Unlearning Systems

Federated Unlearning (FU) enables clients to remove the influence of specific data from a collaboratively trained shared global model, addressing regulatory requirements such as GDPR and CCPA. However, this unlearning process introduces a new privacy risk: A malicious server may exploit unlearning updates to reconstruct the data requested for removal, a form of Data Reconstruction Attack (DRA). While DRAs for machine unlearning have been studied extensively in centralized Machine Learning-as-a-Service (MLaaS) settings, their applicability to FU remains unclear due to the decentralized, client-driven nature of FU. This work presents DRAUN, the first attack framework to reconstruct unlearned data in FU systems. DRAUN targets optimization-based unlearning methods, which are widely adopted for their efficiency. We theoretically demonstrate why existing DRAs targeting machine unlearning in MLaaS fail in FU and show how DRAUN overcomes these limitations. We validate our approach through extensive experiments on four datasets and four model architectures, evaluating its performance against five popular unlearning methods, effectively demonstrating that state-of-the-art FU methods remain vulnerable to DRAs.

==> figures/NeurIPS_Plots/abl_comparison.csv <==
Step,DRAUN,Hu
0,0.037,1.7566
500,0.0008,1.7491
1000,0.0007,1.7487
1500,0.0008,1.7492
2000,0.0007,1.7485
2500,0.0007,1.7488
3000,0.0007,1.7486
3500,0.0005,1.7486
4000,0.0007,1.7486
4500,0.0007,1.7486
5000,0.0004,1.7486
5500,0.0006,1.7486
5999,0.0006,1.7485


==> figures/NeurIPS_Plots/alam_comparison.csv <==
Step,DRAUN,Hu
0,0.0454,1.7285
500,0.0014,1.7148
1000,0.0015,1.7106
1500,0.0015,1.7104
2000,0.002,1.7105
2500,0.0022,1.7104
3000,0.0019,1.7102
3500,0.0015,1.7108
4000,0.0019,1.7104
4500,0.0015,1.7105
5000,0.0014,1.7104
5500,0.0014,1.7105
5999,0.0015,1.7104


==> figures/NeurIPS_Plots/halimi_comparison.csv <==
Step,DRAUN,Hu
0,0.0859,0.0077
500,0.0003,0.0003
1000,0.0003,0.0003
1500,0.0004,0.0003
2000,0.0003,0.0003
2500,0.0002,0.0001
3000,0.0002,0.0002
3500,0.0002,0.0002
4000,0.0001,0.0001
4500,0.0001,0.0001
5000,0.0001,0.0001
5500,0.0002,0.0001
5999,0.0002,0.0001


==> figures/NeurIPS_Plots/sga_comparison.csv <==
Step,DRAUN,Hu
0,0.0747,0.0043
500,0.001,0.0006
1000,0.0005,0.0007
1500,0.0005,0.0005
2000,0.0005,0.0009
2500,0.0003,0.0009
3000,0.0004,0.0005
3500,0.0004,0.0003
4000,0.0003,0.0004
4500,0.0003,0.0004
5000,0.0002,0.0004
5500,0.0002,0.0004
5999,0.0002,0.0003

